Analysing Mechanisms for Virtual Channel Management in Low-Diameter networks

To interconnect their growing number of servers, current supercomputers and data centers are starting to adopt low-diameter networks, such as HyperX, Dragonfly and Dragonfly+. These emergent topologies require balancing the load over their links and finding suitable non-minimal routing mechanisms for them becomes particularly challenging. The Valiant load balancing scheme is a very popular choice for non-minimal routing. Evolved adaptive routing mechanisms implemented in real systems are based on this Valiant scheme. All these low-diameter networks are deadlock-prone when non-minimal routing is employed. Routing deadlocks occur when packets cannot progress due to cyclic dependencies. Therefore, developing efficient deadlock-free packet routing mechanisms is critical for the progress of these emergent networks. The routing function includes the routing algorithm for path selection and the buffers management policy that dictates how packets allocate the buffers of the switches on their paths. For the same routing algorithm, a different buffer management mechanism can lead to a very different performance. Moreover, certain mechanisms considered efficient for avoiding deadlocks, may still suffer from hard to pinpoint instabilities that make erratic the network response. This paper focuses on exploring the impact of these buffers management policies on the performance of current interconnection networks, showing a 90\% of performance drop if an incorrect buffers management policy is used. Moreover, this study not only characterizes some of these undesirable scenarios but also proposes practicable solutions.

==> notas.txt <==
 35th IEEE International Symposium on Computer Architecture and High Performance Computing
https://www.inf.pucrs.br/sbacpad2023/

Deadline for abstract submission: June 2nd, 2023
Deadline for paper submission: June 9th, 2023

TOPICS:
- Parallel and distributed systems, algorithms, models, and applications;
- Processor, cache, memory, storage, and network architecture;

have 10 pages maximum, excluding the references

The SBAC-PAD 2023 submissions will undergo a double-anonymized review process, where reviewers will not know the authors' identities, and vice-versa. Therefore, authors should “anonymize” their submission by adopting the following guidelines, otherwise papers will be rejected without review:


